Aerial Mobile Manipulator System to Enable Dexterous Manipulations with Increased Precision

Problems associated with physical interactions using aerial mobile manipulators (AMM) are being independently addressed with respect to mobility and manipulability. Multirotor unmanned aerial vehicles (UAV) are a common choice for mobility while on-board manipulators are increasingly be used for manipulability. However, the dynamic coordination between the UAV and on-board manipulator remains a significant obstacle to enable dexterous manipulation with high precision. This paper presents an AMM system configuration to addresses both the mobility and manipulability issues together. A fully-actuated UAV is chosen to achieve dexterous aerial mobile manipulation, but is limited by the actuation range of the UAV. An on-board manipulator is employed to enhance the performance in terms of dexterity and precision at the end-effector. Experimental results on position keeping of the dexterous hexrotor by withstanding the disturbances caused by the motions of the on-board manipulator and external wind disturbances are presented. Preliminary simulation results on end-point tracking in a simple planar on-board manipulator case is presented.

==> Reviews.txt <==
TITLE: Aerial Mobile Manipulator System to Enable Dexterous Manipulations with Higher Precision

-------------------------  METAREVIEW  ------------------------
The reviewers agree that the presented approach is interesting and propose acceptance.
The quality of the paper could be further improved by:
- Additional experimental evaluation of continuous end effector tracking tasks
- A comparison with a simple two link system
- Sharpening of presentation
- Rework of the drilling section



----------------------- REVIEW 1 ---------------------
SUBMISSION: 10
TITLE: Aerial Mobile Manipulator System to Enable Dexterous Manipulations with Higher Precision
AUTHORS: Praveen Abbaraju, Haoguang Yang, Hyukjun Jang and Richard Voyles

----------- Overall evaluation -----------
The authors build on a previously presented operational space formulation to develop a fully actuated aerial mobile manipulator system capable for dexterous manipulation while rejecting external disturbances.


General comments on paper.
The paper presents a very interesting approach for achieving dexterous manipulation using a quadrotor.  It is currently not clear whether the fully actuated nature of the hexrotor is still able to overcome the effects of coupled dynamics that the parallel manipulator presents.
It would be useful to the paper for the authors to present a series of end effector tracking tasks using a standard quadrotor and their dexterous version and see the control effort required in either case to track the position

Specific comments for authors
Please explain and define all the mathematical symbols clearly
For Fig 3,4,5 please compare the results against a standard quadrotor to highlight the performance difference, i.e plot the results of the table on the same figures
For the drilling case study present results for end effector tracking.
The idea and operation space formulation only becomes interesting if the end effector tracking is achieved with control effort less than what is required for the non-dexterous manipulator. For  initial results for the workshop try having a simple two link system and seeing how end effector tracking can be achieved with the dexterous system. This would be very beneficial to receive feedback and enable fruitful discussions during the workshop.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 10
TITLE: Aerial Mobile Manipulator System to Enable Dexterous Manipulations with Higher Precision
AUTHORS: Praveen Abbaraju, Haoguang Yang, Hyukjun Jang and Richard Voyles

----------- Overall evaluation -----------
The authors present a hexacopter system with tilted rotors equipped with a mobile manipulator. This platform enables the hexacopter to exert forces in all direction without changing its attitude.

The work in general is interesting and relevant as research in this field is moving towards manipulator design and fully actuated hexacopters. The amount of experiments is sufficient for an early-results conceptual paper. However, the paper has a few weaknesses that the authors should address: Foremost, the presentation needs to be sharpened in terms of language, style and presented system. Secondly, the outlook for the drilling system is rather sloppy and requires a strong rework to be an added value for the paper.

Comments in detail:
-A lot of proof-reading: Most sentences contain typos or grammatical errors. Please also let a native English speaker address common mistakes.
- The wording and sentence structures need to be more scientific and precise, e.g., The Aerial Mobile Manipulation has been showing promising results in providing high mobility added with the manipulability. --> Aerial Mobile Manipulation has shown promising results in providing both high mobility and manipulability.
- The related work section is adequate. However, please consider extending it to relevant over-actuated UAVs, e.g., [1] & [2].
- Please introduce all abbreviations, e.g., COG, RUS, COM, OS
- Please give textual description of all variables used in equations. As is, the equations can only be hardly interpreted.
- The Abstract and introduction claim a disturbance rejection method which is not properly discussed in the method sections.
- Please explain your experimental setup yielding Fig 3 - 5 and table 1 more thoroughly
- Other than indicated in the text, Fig. 6 is not a CAD model
- Chapter 4 is quite sloppy, and needs to be redesigned. It would make sense to describe the future work in less technical detail but more on a conceptual level to not get lost in irrelevant details. Also, the application of overhead drilling in nuclear powerplant with a UAV has 2 obvious risks to me that need to be discussed: Accidents in nuclear powerplants need to be prevented - how do you aim to make the UAV fail-safe in this environment as crashes are not acceptable? And how do you deal with material being loosened from the structure while drilling (dust, particles) They potentially get caught in the motors and cause crashes of the UAV.

[1] Bodie, K., Taylor, Z., Kamel, M., & Siegwart, R. (2018, November). Towards Efficient Full Pose Omnidirectionality with Overactuated MAVs. In 16th International Symposium on Experimental Robotics (ISER 2018).
[2] McArthur, D. R., Chowdhury, A. B., & Cappelleri, D. J. (2017, May). Design of the I-BoomCopter UAV for environmental interaction. In 2017 IEEE International Conference on Robotics and Automation (ICRA) (pp. 5209-5214). IEEE.
